Dark Current and Multipacting Capabilities in OPAL: Model Benchmarks and Applications

Dark current and multiple electron impacts (multipacting), as for example observed in radio frequency (RF) structures of accelerators, are usually harmful to the equipment and the beam quality. These effects need to be suppressed to guarantee efficient and stable operation. Large scale simulations can be used to understand causes and develop strategies to suppress these phenomenas. We extend \opal, a parallel framework for charged particle optics in accelerator structures and beam lines, with the necessary physics models to efficiently and precisely simulate multipacting phenomenas. We added a Fowler-Nordheim field emission model, two secondary electron emission models, developed by Furman-Pivi and Vaughan respectively, as well as efficient 3D boundary geometry handling capabilities. The models and their implementation are carefully benchmark against a non-stationary multipacting theory for the classic parallel plate geometry. A dedicated, parallel plate experiment is sketched.

==> HB_Fig4.tikz <==
\scalebox{0.7} {
\begin{tikzpicture}
\usetikzlibrary{arrows}
\draw [very thick] (-2.5,0) -- (2.5,0);
\draw[gray!30,fill=gray!30] (-2.5,-1.5) rectangle (2.5,0); 
\draw [->,dashed,-latex] (0,0) -- (0,3);
%\node[below] (w) at (-0.15,0.5) {$\vec{w}$};
\node[right=3pt] (n) at (0,3) {Surface normal $\vec{n}$};
\path[draw=black,fill=black] (-2,2.0) circle (2pt);
\node[above=3pt] (electron) at (-2,2) {Incident electron};
\path[draw=black,fill=black] (2,2.0) circle (2pt);
\node[above=3pt] (electron1) at (2,2) {Backscattered electron};
\draw [->,-latex] (-2,2.0) -- (0,0);
\draw [dashed,->,-latex]  (0,0) -- (2,2.0);
\draw [dashed,->,-latex]  (0,0) -- (0.5,-0.8);
\draw [dashed,->,-latex]  (0.5,-0.8) -- (2,1);
\path[draw=black,fill=black] (2,1.0) circle (2pt);
\node[right=3pt] (electron1) at (2,1) {Rediffused electron};
\draw [dashed,->,-latex]  (0.5,-0.8) -- (-0.5,-0.2);
\draw [dashed,->,-latex] (-0.5,-0.2) -- (-2,0.4);
\draw [dashed,->,-latex] (-0.5,-0.2) -- (-1.7,0.8);
\path[draw=black,fill=black] (-2,0.4) circle (2pt);
\path[draw=black,fill=black] (-1.7,0.8) circle (2pt);
\node[left=3pt] (electron1) at (-1.7,0.8) {True secondaries};
\node[above] (theta) at (-0.15,0.25) {$\theta$};
\draw (0,0.3) arc (90:135:0.3);
\end{tikzpicture}
}
